Enumerating maximal cliques in link streams with durations

Link streams model interactions over time, and a clique in a link stream is defined as a set of nodes and a time interval such that all pairs of nodes in this set interact permanently during this time interval. This notion was introduced recently in the case where interactions are instantaneous. We generalize it to the case of interactions with durations and show that the instantaneous case actually is a particular case of the case with durations. We propose an algorithm to detect maximal cliques that improves our previous one for instantaneous link streams, and performs better than the state of the art algorithms in several cases of interest.

==> highlights.txt <==
We define cliques in link streams with durations.

We propose an algorithm for enumerating them.

We show that instantaneous link streams are a special case.

Our algorithm outperforms previous solutions in several cases of practical interest.


